Predicate Pairing for Program Verification

It is well-known that the verification of partial correctness properties of imperative programs can be reduced to the satisfiability problem for constrained Horn clauses (CHCs). However, state-of-the-art solvers for CHCs (CHC solvers) based on predicate abstraction are sometimes unable to verify satisfiability because they look for models that are definable in a given class A of constraints, called A-definable models. We introduce a transformation technique, called Predicate Pairing (PP), which is able, in many interesting cases, to transform a set of clauses into an equisatisfiable set whose satisfiability can be proved by finding an A-definable model, and hence can be effectively verified by CHC solvers. We prove that, under very general conditions on A, the unfold/fold transformation rules preserve the existence of an A-definable model, i.e., if the original clauses have an A-definable model, then the transformed clauses have an A-definable model. The converse does not hold in general, and we provide suitable conditions under which the transformed clauses have an A-definable model iff the original ones have an A-definable model. Then, we present the PP strategy which guides the application of the transformation rules with the objective of deriving a set of clauses whose satisfiability can be proved by looking for A-definable models. PP introduces a new predicate defined by the conjunction of two predicates together with some constraints. We show through some examples that an A-definable model may exist for the new predicate even if it does not exist for its defining atomic conjuncts. We also present some case studies showing that PP plays a crucial role in the verification of relational properties of programs (e.g., program equivalence and non-interference). Finally, we perform an experimental evaluation to assess the effectiveness of PP in increasing the power of CHC solving.

==> metadata.txt <==
Predicate Pairing for Program Verification

Emanuele De Angelis (1), Fabio Fioravanti (1), Alberto Pettorossi (2), Maurizio Proietti (3) ((1) DEC, University G. D'Annunzio, Pescara, Italy, (2) DICII, Universita' di Roma Tor Vergata, Roma, Italy, (3) CNR-IASI, Roma, Italy)

----
It is well-known that the verification of partial correctness properties of imperative programs can be reduced to the satisfiability problem for constrained Horn clauses (CHCs). However, state-of-the-art solvers for CHCs (CHC solvers) based on predicate abstraction are sometimes unable to verify satisfiability because they look for models that are definable in a given class A of constraints, called A-definable models. 

We introduce a transformation technique, called Predicate Pairing (PP), which is able, in many interesting cases, to transform a set of clauses into an equisatisfiable set whose satisfiability can be proved by finding an A-definable model, and hence can be effectively verified by CHC solvers. We prove that, under very general conditions on A, the unfold/fold transformation rules preserve the existence of an A-definable model, i.e., if the original clauses have an A-definable model, then the transformed clauses have an A-definable model. The converse does not hold in general, and we provide suitable conditions under which the transformed clauses have an A-definable model iff the original ones have an A-definable model. Then, we present the PP strategy which guides the application of the transformation rules with the objective of deriving a set of clauses whose satisfiability can be proved by looking for A-definable models. PP introduces a new predicate defined by the conjunction of two predicates together with some constraints. We show through some examples that an A-definable model may exist for the new predicate even if it does not exist for its defining atomic conjuncts. We also present some case studies showing that PP plays a crucial role in the verification of relational properties of programs (e.g., program equivalence and non-interference). Finally, we perform an experimental evaluation to assess the effectiveness of PP in increasing the power of CHC solving.

